Macroscopic Superposition States in Isolated Quantum Systems

For any choice of initial state and weak assumptions about the Hamiltonian, large isolated quantum systems undergoing Schrodinger evolution spend most of their time in macroscopic superposition states. The result follows from von Neumann's 1929 Quantum Ergodic Theorem. As a specific example, we consider a box containing a solid ball and some gas molecules. Regardless of the initial state, the system will evolve into a quantum superposition of states with the ball in macroscopically different positions. Thus, despite their seeming fragility, macroscopic superposition states are ubiquitous consequences of quantum evolution. We discuss the connection to many worlds quantum mechanics.

==> apsabins.txt <==
APSABINS.TXT--  
Guidelines For Preparing APS Meeting Abstracts Electronically
=============================================================

This file contains instructions for preparing and submitting abstracts for
APS meetings using the LaTeX markup package, as well as instructions
for submitting these abstracts electronically (via email).

Failure to follow these instructions may result in the rejection of your
abstract.  See "Rules for Submission of Abstracts" in APS Meeting
News.

What Is Required Of You
=======================

1.  Fill in the abstract template file.  There are two major sections to the
template, a section for administrative details, and a section containing the
scientific content of the abstract itself.  Please be  aware of the size
restriction, which is approximately 1300 characters.

2.  After you have prepared the abstract and entered all the necessary
information, submit the abstract to the APS Office by sending the
completed template (a LaTeX file) via electronic mail to 
"abs-submit@aps.org".  Be careful that you do not simply "reply" to the 
address from which you received this package.  Be sure that you have 
filled in the MeetingID{} brackets.

The abstract template files are prepared using the syntax of a text
processing system called LaTeX, and each individual item is identified by
its own command (or piece of markup) in the LaTeX language.  These
items will be described in detail in the balance of this file.

When received by the APS Office, your electronic submissions will be
processed and printed, and the resulting copy will be used in the printed
and on-line versions of the final program.

The published abstracts are photo-typeset from the paper copy we
produce from the electronic form you create.  They are reduced and
printed at roughly two-thirds original size.


APS Electronic Abstract Markup Commands
=======================================

This section describes the LaTeX commands (markup) that you will
encounter in the template files.   You do not have to be a regular  LaTeX
user in order to edit your abstract file with commands of this  nature, so
if you are not fluent in the LaTeX language you can still  prepare and
submit an abstract using this package.  If your abstract  does not require
math or special symbols,  ASCII text can be used to complete the
template.  If you are not able to view the abstract with  a LaTeX viewer,
make certain that the title, author list, abstract body  and footnotes do not
total more than 1300 characters, including spaces.
You may find the "LaTeX Command Summary" useful; it is available via 
anonymous FTP from ftp.shsu.edu or from nic.funet.fi.  FTP instructions 
are given in the README file of this package.  If you need to include  any
mathematics or special symbols, you'll likely need to look at the  LaTeX
manual; it is called "LaTeX: A Document Preparation System". 

LaTeX markup commands start with a backslash character "\", and often
have arguments that are usually enclosed in braces "{}".  Most of the text
you will prepare for an abstract will probably be paragraphs - straight
text - and this can be entered in the file in a "free form" way.   There is a
short list of commands for commonly-used symbols  (including Greek
letters) at the end of this file.  

For those of you familiar with LaTeX, please do not include any other
major markup commands (such as \section) in your abstract.
Also, there should not be any commands that change typesetting
parameters such as paragraph indentation or type size.  Please
concentrate on the text that you are preparing; we will take care of how
it looks.

If you would like to run LaTeX on your abstract, you may do so using the
apsab.sty file provided with the package.  This file must be installed
according to the directions in the README file.  If you see an error
message about an "Overfull \vbox ...", your abstract is probably too long;
you should shorten it and try again.


Electronic Abstract Template Commands
=====================================

The commands discussed here are in the same order as they appear in
the files.  You should not re-arrange the commands in the file you
prepare for your abstract.

Items to be filled in by the author start in the left margin with "\".
Some of the information is required, while some is optional or depends 
on the status of other items.  Most of these commands take a single 
argument, enclosed in curly braces "{}".  There are five statements in 
the template in which you should not alter the information in the braces.  
They are:

\documentstyle[11pt,apsab]{article}
\begin{document}
\begin{abstract}
\end{abstract}
\end{document}


The template instructions are divided into four sections:

    1.  Beginning of document
    2.  Administrative information
    3.  Scientific information
    4.  End of document

  Beginning of Document
  =====================

        The first two commands in the file are:

  \documentstyle[11pt,apsab]{article}   
  \nofiles

        These two commands are required and should be left unchanged.



  Administrative Information
  ==========================

  \MeetingID{}

     Identification for the meeting.  This is a code, and it is critical
     that you use the proper value for the meeting to which you are 
     submitting.  A list of Meeting ID codes may be found in the 
     absinfo.txt file, which you can obtain by sending e-mail to 
     abs-info@aps.org, including "info" in the text of your message.  
     To enter the Meeting ID code into this line of the template, type 
     in the curly braces thusly:
     \MeetingID{MAR96}
     -or-
     \MeetingID{APR96}

  APS member identification
  -------------------------

     Abstracts may be submitted only by APS members.  The
     submitting member is identified with the following lines.

  \SubmittingMemberSurname{}
  \SubmittingMemberGivenName{}

     The member's given name and surname (first and last names)
     should be supplied separately.  For example:
     \SubmittingMemberSurname{Einstein}
     \SubmittingMemberGivenName{Albert E.}


  \SubmittingMemberEmail{}

     The submitting member's email address.  Please give this
     in Internet address form (user@host.domain).

  \SubmittingMemberAffil{}

     The submitting member's professional affiliation.


  Preferences, Special Instructions
  ---------------------------------

  \PresentationType{}

     The type of presentation preferred may be specified by
     putting one of the words "oral" or "poster" in the curly
     braces of the \PresentationType command.  Please enter
     one of these values in all lower case letters.

  \SpecialInstructions{}

     Give any special instructions, such as primary or supplemental
     abstract, special sequencing, additional sort categories, 
     A/V/ requests, etc.

  \SortCategory{}{}{}{}

     Supply a SINGLE sorting category for this abstract.  If you wish to
     give additional guidance to the sorters, or are unsure of which
     cateogry you wish to use, you may supply additional categories in
     special instructions  Use one of the category codes listed in the 
     information file for the meeting to which you are submitting.  Only fill
     in as many sets of curly braces as there are category levels.  If
     there are  only two levels, fill in the first two braces, and leave 
     the last two braces blank, thusly: 
  
           \SortCategory{34}{d}{}{}

  \DPPType{}

     Presentations for DPP meetings must be identified by putting
     one of the words "experimental" or "theoretical" in the curly
     braces of the \DPPType command.  Please enter one of these
     values in all lower case letters.

  Scientific Information
  ======================

     This is the "abstract" part of the abstract, and it includes the
     paper title, the author information, and the body of the
     abstract itself.  Everything you enter from this point is subject   
     to the standard APS abstract space restrictions.  You can verify 
     that your abstract meets the space requirements by viewing it with
     a LaTeX viewer.  If this is not an option, make certain that the 
     title, author list, abstract body and footnotes do not total more
     than 1300 characters, including spaces.

  \Title{}  

     The title of the abstract should be entered in mixed case.  Do not 
     underline.  If you wish to attach an acknowledgement to the title,
     add the \titlenote{} command after the \Title{}.

  \AuthorSurname{}
  \AuthorGivenName{}

     Authors' given names and surnames (first and last names)
     should be supplied separately for each author. Use mixed case, 
     and supply periods for initials.  To add an acknowledgement
     after an author, insert \thanks{} after \AuthorGivenName{}.

  \AuthorAffil{}

     The author's affiliation. Use mixed case. Authors may be grouped by
     institution, and the affiliation given after the last
     author in the group to conserve space.  That is, when
     there are additional authors associated with the presenting
     author's affiliation, the 'surname' and 'given name'
     statements may be repeated prior to the 'affil' statement.

     If there are more author and affiliation combinations, create
     additional sets of "\Author" markup groups as many times
     as required.

        An author list that looks like this:

         ENRICO FERMI, University of Chicago, A. EINSTEIN, IAS 
         Princeton, R.P. FEYNMAN, ROBERT A. MILLIKAN, Caltech
       
        would be specified like this:


           \AuthorSurname{Fermi}
           \AuthorGivenName{Enrico}
           \AuthorAffil{University of Chicago}

           \AuthorSurname{Einstein}
           \AuthorGivenName{A.}
           \AuthorAffil{IAS Princeton}

           \AuthorSurname{Feynman}
           \AuthorGivenName{R.P.}
           \AuthorSurname{Millikan}
           \AuthorGivenName{Robert A.}
           \AuthorAffil{Caltech}

        Notice that you should supply only the punctuation 
        needed within an item.  Intervening punctuation marks will
        be added automatically.  Also be sure to use mixed case, as it
        is required for the author index.  To add an acknowlegdement
	after an \AuthorAffil{}, use the command \altaffil{} after it.


 \begin{abstract}

        The abstract itself belongs in a LaTeX abstract environment,
        which is initiated by this statement.  Do not delete or modify
        this statement.  Since this statement initiates the LaTeX
        environment, you should NOT use the backslash character "\" at 
        the beginning of each line of the abstract.  Footnotes should 
        be specified by embedding LaTeX's  " \footnote{}" command at the
        appropriate place within the abstract text.  The footnote text 
        belongs in the curly braces. Do not supply a footnote number; it
        will be generated automatically.

 \end{abstract}

        This statement indicates the close of the LaTeX abstract
        environment. Do not delete or modify this statement. 

        Following is a sample of this portion of a completed template:

        \begin{abstract}
        Accurate results for the ground-state energy and 
        effective mass that extend smoothly into the strong
        coupling domain \footnote {R.P. Feynman, Phys Rev. 97, 
        660 (1955)} were obtained by a different choice of
        parameters in the trial actions in his path integral.
        \end{abstract}
  
  End of Document
  ===============

  \end{document}

        This line is REQUIRED.  Leave it intact.



Submitting Your Abstract Via Email
==================================

You should submit your completed abstract (filled-in template) to the
APS Office via electronic mail; DO NOT SEND A PAPER COPY AS WELL.
Submit your abstract via e-mail to:

     abs-submit@aps.org            (for ABSTRACTS)

Please do not send inquiries, problem reports, etc. to the above address.
General correspondence can be sent to

     abs-help@aps.org              (for CORRESPONDENCE)

These are Internet addresses.  If your computer sends and receives
email through a "gateway", you will need to contact your system
administrator for assistance.

      You should receive a message of acknowledgement via email within
24 hours of the arrival of your abstract.  


Problems To Be Aware Of, So You Can Avoid Them
==============================================

For the most part, automatic abstract processing is quite successful.
Here is a list of some of the problems that often have to be fixed
manually.  If you avoid these, the success rate will be higher.

     1. Word processors cause the largest share of troubles.
     
        If you use the longer template (apsabfrm.tex) and edit it with a
        word processor that supports automatic word-wrap, be sure that
        comments in the file are not wrapped.  We have changed all the
        files so the line lengths are less than 72 characters so that
        this will be alleviated.

        On the other hand, try to ensure that your abstract text is
        transmitted with physical line breaks (hard returns) in the
        file, to avoid long text lines getting truncated by mailer
        programs.  For example, the composition window in Sun's 
        mailtool will wrap lines on the screen, but won't insert 
        returns prior to sending the message.

        If you use Word, WordPerfect, or another word processor, please
        be sure to save the file as an ASCII file (plain text, DOS text,
        etc.)

     2. Some punctuation marks are special characters to LaTeX, and you
        must put a backslash (\) in front of them so the proper mark is
        placed in the text.  You'd specify them like so:

        \&       \$       \{     \}
        \%       \#       \_    

     3. Please use mixed case in the title and author names.  
        (See example.)

     4. Be careful not to add extra "{" or "}".  Keep them in pairs.

     5. Please note that some lines in the file are not to be removed,
        edited, commented out, or otherwise trifled with.

 

LaTeX Commands for Selected Special Symbols
===========================================

Greek letters and most mathematical symbols must be identified
descriptively in an electronic submission.  Here is a list of some of the
most commonly used symbols.  These commands must all be given in
LaTeX's "math" mode, i.e., between dollar signs ($); see the
LaTeX user manual for additional information about math mode.

Lower-case Greek letters.  Note omicron is simply lower-case "o".

     \alpha    \eta     \nu       \tau
     \beta     \theta   \xi       \upsilon
     \gamma    \iota    o         \phi
     \delta    \kappa   \pi       \chi
     \epsilon  \lambda  \rho      \psi
     \zeta     \mu      \sigma    \omega

Upper-case Greek letters.

     \Gamma    \Lambda  \Sigma    \Psi
     \Delta    \Xi      \Upsilon  \Omega
     \Theta    \Pi      \Phi

Superscripts are indicated by a caret (shift-6): ^{SCRIPT}, e.g.,
  $\pi r^{2}$.  The example shown here is the formula for the area of a
  circle.  LaTeX math mode (necessary for equations and super- and
  subscripts) is specified with the dollar signs; the lower case pi
  (\pi) and radius variable r have a space between them in the markup
  (it would not appear in the output), and the superscript 2 is the
  "argument" (enclosed in curly braces) to the superscript operator ^.

Subscripts are indicated by an underscore: _{SCRIPT}, e.g., $J_{\nu}$.

The abbreviation for Angstroms is indicated by \AA.

Circular degrees can be specified with \deg, e.g., $45\deg$.

Complete charts of symbols and markup names available in LaTeX are
given at the end of the LaTeX Command Summary, which can be
retrieved via anonymous FTP from ftp.shsu.edu or from nic.funet.fi.  See
the  README file for details about retrieving it.  The Command Summary
must  be processed with LaTeX and printed in order to be useful.



Thank you for your cooperation, and good luck!






